Arbitrary pattern formation by asynchronous opaque robots on infinite grid

Arbitrary pattern formation ($\mathcal{APF}$) by mobile robots is studied by many in literature under different conditions and environment. Recently it has been studied on an infinite grid network but with full visibility. In opaque robot model, circle formation on infinite grid has also been studied. In this paper, we are solving $\mathcal{APF}$ on infinite grid with asynchronous opaque robots with lights. The robots do not share any global co-ordinate system. The main challenge in this problem is to elect a leader to agree upon a global co-ordinate where the vision of the robots are obstructed by other robots. Since the robots are on a grid, their movements are also restricted to avoid collisions. In this paper, the aforementioned hardness are overcome to produce an algorithm that solves the problem.

==> pdf/coordinate1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coordinate1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.375)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coordinate1.pdf}}%
    \put(0.19202967,0.92018357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.64733545\unitlength}\raggedright \end{minipage}}}%
    \put(0.46307956,0.03403814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{coordinate1.pdf}}%
    \put(0.45483986,0.28843285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.0734943,0.1672548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 2)$}}}%
    \put(0.15813627,0.09111517){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 3)$}}}%
    \put(0.24383912,0.16280554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 4)$}}}%
    \put(0.33378516,0.09224998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 5)$}}}%
    \put(0.42570487,0.16477913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 6)$}}}%
    \put(-0.0135655,0.0902764){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 1)$}}}%
    \put(0.86467917,0.09224998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 1)$}}}%
    \put(0.51488357,0.09327858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 5)$}}}%
    \put(0.60172125,0.16348882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 4)$}}}%
    \put(0.68545054,0.09243981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 3)$}}}%
    \put(0.77426182,0.16235401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(11, 2)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{coordinate1.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/init1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'init1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{init1.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/init2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'init2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{init2.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/init3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'init3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{56.69291339bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,3.1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{init3.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/movement1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'movement1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{movement1.pdf}}%
    \put(0.19202967,0.92018347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.64733545\unitlength}\raggedright \end{minipage}}}%
    \put(0.42679567,0.08567288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{movement1.pdf}}%
    \put(0.09306102,0.44444948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_1)_{\perp}$}}}%
    \put(0.16078378,0.53964903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_2)_{\perp}$}}}%
    \put(0.2515686,0.61168481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_3)_{\perp}$}}}%
    \put(0.33445913,0.67286592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_4)_{\perp}$}}}%
    \put(0.42327038,0.61168484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_5)_{\perp}$}}}%
    \put(0.73114941,0.5347151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_2)_{\perp}$}}}%
    \put(0.81410974,0.44050234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_1)_{\perp}$}}}%
    \put(0.64233817,0.61168481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_3)_{\perp}$}}}%
    \put(0.53379104,0.67878667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}(r_4)_{\perp}$}}}%
    \put(0.15727289,0.26672348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{movement1.pdf}}%
    \put(0.42723244,0.27067058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_4$}}}%
  \end{picture}%
\endgroup%


==> pdf/movement2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'movement2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.725)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{movement2.pdf}}%
    \put(0.19202967,0.92018347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.64733545\unitlength}\raggedright \end{minipage}}}%
    \put(0.42679567,0.08567286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{movement2.pdf}}%
    \put(0.15135213,0.62196848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{movement2.pdf}}%
    \put(0.41874459,0.62592981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_4$}}}%
  \end{picture}%
\endgroup%


==> pdf/stack1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stack1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stack1.pdf}}%
    \put(0.167202,1.05678819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.69049107\unitlength}\raggedright \end{minipage}}}%
    \put(0.90035193,0.16661632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0.8991415,0.26345341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.8991415,0.36029063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_3$}}}%
    \put(0.90124668,0.45291747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_4$}}}%
    \put(0.89914144,0.54554432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_5$}}}%
    \put(0.8991415,0.64027632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_6$}}}%
    \put(0.89493119,0.73079801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stack1.pdf}}%
    \put(0.07481515,0.07819972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.83394014,0.07821488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.07608404,0.73081316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.82762465,0.72449769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
  \end{picture}%
\endgroup%


==> pdf/stack2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stack2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stack2.pdf}}%
    \put(0.167202,1.05678819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.69049107\unitlength}\raggedright \end{minipage}}}%
    \put(0.90035193,0.16661632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0.8991415,0.26345341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.8991415,0.36029063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_3$}}}%
    \put(0.90124668,0.45291747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_4$}}}%
    \put(0.89914144,0.54554432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_5$}}}%
    \put(0.8991415,0.64027632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_6$}}}%
    \put(0.89493119,0.73079801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stack2.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/stack3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stack3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stack3.pdf}}%
    \put(0.167202,1.05678819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.69049107\unitlength}\raggedright \end{minipage}}}%
    \put(0.90035193,0.16661632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0.8991415,0.26345341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.8991415,0.36029063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_3$}}}%
    \put(0.90124668,0.45291747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_4$}}}%
    \put(0.89914144,0.54554432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_5$}}}%
    \put(0.8991415,0.64027632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_6$}}}%
    \put(0.89493119,0.73079801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stack3.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/stack4.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stack4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stack4.pdf}}%
    \put(0.167202,1.05678819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.69049107\unitlength}\raggedright \end{minipage}}}%
    \put(0.90035193,0.16661632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0.8991415,0.26345341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.8991415,0.36029063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_3$}}}%
    \put(0.90124668,0.45291747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_4$}}}%
    \put(0.89914144,0.54554432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_5$}}}%
    \put(0.8991415,0.64027632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_6$}}}%
    \put(0.89493119,0.73079801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stack4.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/stack5.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stack5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stack5.pdf}}%
    \put(0.167202,1.05678819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.69049107\unitlength}\raggedright \end{minipage}}}%
    \put(0.90035193,0.16661632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0.8991415,0.26345341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.8991415,0.36029063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_3$}}}%
    \put(0.90124668,0.45291747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_4$}}}%
    \put(0.89914144,0.54554432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_5$}}}%
    \put(0.8991415,0.64027632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_6$}}}%
    \put(0.89493119,0.73079801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stack5.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/stack6.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stack6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stack6.pdf}}%
    \put(0.167202,1.05678819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.69049107\unitlength}\raggedright \end{minipage}}}%
    \put(0.90035193,0.16661632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0.8991415,0.26345341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.8991415,0.36029063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_3$}}}%
    \put(0.90124668,0.45291747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_4$}}}%
    \put(0.89914144,0.54554432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_5$}}}%
    \put(0.8991415,0.64027632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_6$}}}%
    \put(0.89493119,0.73079801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stack6.pdf}}%
  \end{picture}%
\endgroup%


==> pdf/stack7.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stack7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.5984252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54666667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stack7.pdf}}%
    \put(0.167202,1.05678828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.69049107\unitlength}\raggedright \end{minipage}}}%
    \put(0.90035193,0.16661639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
    \put(0.8991415,0.26345349){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(0.8991415,0.36029068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_3$}}}%
    \put(0.90124668,0.45291757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stack7.pdf}}%
  \end{picture}%
\endgroup%

